GA-NIFS: co-evolution within a highly star-forming galaxy group at z=3.7 witnessed by JWST/NIRSpec IFS

We present NIRSpec IFS observations of a galaxy group around the massive GS_4891 galaxy at z=3.7 in GOODS-South that includes two other two systems, GS_4891_n to the north and GS_28356 to the east. These observations, obtained as part of the GTO GA-NIFS program, allow for the first time to study the spatially resolved properties of the interstellar medium (ISM) and ionized gas kinematics of a galaxy at this redshift. Leveraging the wide wavelength range spanned with the high-dispersion grating (with resolving power R=2700) observations, covering from [OII]$\lambda$$\lambda$3726,29 to [SII]$\lambda$$\lambda$6716,31, we explore the spatial distribution of star-formation rate, nebular attenuation and gas metallicity, together with the mechanisms responsible for the excitation of the ionized gas. GS_4891 presents a clear gradient of gas metallicity (as traced by 12 + log(O/H)) by more than 0.2dex from the south-east (where a star-forming clump is identified) to the north-west. The gas metallicity in the less-massive northern system, GS_4891_n, is also higher by 0.2 dex than at the center of GS_4891, suggesting that inflows of lower-metallicity gas might be favoured in higher-mass systems. The kinematic analysis shows that GS_4891 presents velocity gradients in the ionized gas consistent with rotation. The region between GS_4891 and GS_4891_n does not present high gas turbulence which, together with the difference in gas metallicities, suggests that these two systems might be in a pre-merger stage. Finally, GS_4891 hosts an ionized outflow that extends out to r_out=1.2 kpc from the nucleus and reaches maximum velocities v_out of approximately 400 km/s. Despite entraining an outflowing mass rate of M_out$\sim$2Msun/yr, the low associated mass-loading factor, $\eta$=0.05, implies that the outflow does not have a significant impact on the star-formation activity of the galaxy.

==> plots/outflow_spaxels_x_y.txt <==
5.000000000000000000e+01 5.000000000000000000e+01 5.000000000000000000e+01 5.000000000000000000e+01 5.000000000000000000e+01 5.000000000000000000e+01 5.000000000000000000e+01 5.000000000000000000e+01 5.100000000000000000e+01 5.100000000000000000e+01 5.100000000000000000e+01 5.100000000000000000e+01 5.100000000000000000e+01 5.100000000000000000e+01 5.100000000000000000e+01 5.200000000000000000e+01 5.200000000000000000e+01 5.200000000000000000e+01 5.200000000000000000e+01 5.200000000000000000e+01 5.300000000000000000e+01 5.300000000000000000e+01 5.300000000000000000e+01 5.300000000000000000e+01 5.300000000000000000e+01 5.400000000000000000e+01 5.400000000000000000e+01 5.400000000000000000e+01 5.400000000000000000e+01 5.400000000000000000e+01 5.400000000000000000e+01 5.500000000000000000e+01 5.500000000000000000e+01
5.200000000000000000e+01 5.300000000000000000e+01 5.400000000000000000e+01 5.500000000000000000e+01 5.600000000000000000e+01 5.700000000000000000e+01 5.800000000000000000e+01 5.900000000000000000e+01 5.300000000000000000e+01 5.400000000000000000e+01 5.500000000000000000e+01 5.600000000000000000e+01 5.700000000000000000e+01 5.800000000000000000e+01 5.900000000000000000e+01 5.400000000000000000e+01 5.500000000000000000e+01 5.600000000000000000e+01 5.700000000000000000e+01 5.800000000000000000e+01 5.100000000000000000e+01 5.200000000000000000e+01 5.300000000000000000e+01 5.600000000000000000e+01 5.700000000000000000e+01 5.100000000000000000e+01 5.200000000000000000e+01 5.300000000000000000e+01 5.400000000000000000e+01 5.500000000000000000e+01 5.700000000000000000e+01 5.300000000000000000e+01 5.400000000000000000e+01

